Systematic Evaluation of Sandboxed Software Deployment for Real-time Software on the Example of a Self-Driving Heavy Vehicle

Companies developing and maintaining software-only products like web shops aim for establishing persistent links to their software running in the field. Monitoring data from real usage scenarios allows for a number of improvements in the software life-cycle, such as quick identification and solution of issues, and elicitation of requirements from previously unexpected usage. While the processes of continuous integration, continuous deployment, and continuous experimentation using sandboxing technologies are becoming well established in said software-only products, adopting similar practices for the automotive domain is more complex mainly due to real-time and safety constraints. In this paper, we systematically evaluate sandboxed software deployment in the context of a self-driving heavy vehicle that participated in the 2016 Grand Cooperative Driving Challenge (GCDC) in The Netherlands. We measured the system's scheduling precision after deploying applications in four different execution environments. Our results indicate that there is no significant difference in performance and overhead when sandboxed environments are used compared to natively deployed software. Thus, recent trends in software architecting, packaging, and maintenance using microservices encapsulated in sandboxes will help to realize similar software and system engineering for cyber-physical systems.

==> data/pi/colsd_load.csv <==
scenario;odv_oh1;pi_calc;odv_oh2;sleep
1;3172.005;3859539;65106.76;3095325
2;26795.37;2860705;68908.95;2438268
3;3204.93;3869091;90932.22;2966446
4;43559.43;2936463;18731.75;2395493

==> data/pi/colsum_load.csv <==
scenario;sleep;odv_oh2;pi_calc;odv_oh1;total
1;0.255345442;0.00245066;0.83477406;0.001208268;1.09377843
2;0.169697049;0.002767499;0.824999406;0.00253327;0.999997224
3;0.239749869;0.002652499;0.835204548;0.001224889;1.078831804
4;0.168338819;0.002762998;0.826365825;0.002529583;0.999997225

==> data/pi/full-results-pi.txt <==
Loading required package: heplots
Loading required package: car
############### ---------------- ##################
###############   Reading data   ##################
############### ---------------- ##################
############### ---------------- ##################
###############     mean, sd     ##################
############### ---------------- ##################
   odv_oh1    pi_calc    odv_oh2      sleep 
  23562.08 8157745.77   29663.65 2004798.85 
   odv_oh1    pi_calc    odv_oh2      sleep 
  19361.58 2419989.01   48483.70 1960326.69 


############### Sorting the data ##################


############### ---------------- ##################
###############      MANOVA      ##################
############### ------Both------ ##################
                                  Df   Pillai approx F num Df   den Df
data$deployment                    1 0.000147      528      4 14399952
data$kernel                        1 0.067785   261770      4 14399952
data$load                          1 0.071642   277812      4 14399952
data$deployment:data$kernel        1 0.000103      370      4 14399952
Residuals                   14399955                                  
                               Pr(>F)    
data$deployment             < 2.2e-16 ***
data$kernel                 < 2.2e-16 ***
data$load                   < 2.2e-16 ***
data$deployment:data$kernel < 2.2e-16 ***
Residuals                                
---
Signif. codes:  0 '***' 0.001 '**' 0.01 '*' 0.05 '.' 0.1 ' ' 1
                                   eta^2
data$deployment             0.0001465922
data$kernel                 0.0677851134
data$load                   0.0716416991
data$deployment:data$kernel 0.0001026772
                                  [,1]        [,2]        [,3]       [,4]
(Intercept)                 24674.8554 8034093.162  38996.7844 2155372.20
data$deployment               119.3439    2121.053    987.0378  -77960.76
data$kernel                  7358.1358  -48434.153 -13055.8646 -414775.45
data$load                   -9643.9993  291273.782  -6158.8828  156069.78
data$deployment:data$kernel  -118.0816    4689.071   -877.1076   71039.45


############### ---------------- ##################
###############      MANOVA      ##################
############### ------Load------ ##################
                                       Df   Pillai approx F num Df  den Df
cpuload$deployment                      1 0.000287      517      4 7199973
cpuload$kernel                          1 0.081012   158676      4 7199973
cpuload$deployment:cpuload$kernel       1 0.000228      410      4 7199973
Residuals                         7199976                                 
                                     Pr(>F)    
cpuload$deployment                < 2.2e-16 ***
cpuload$kernel                    < 2.2e-16 ***
cpuload$deployment:cpuload$kernel < 2.2e-16 ***
Residuals                                      
---
Signif. codes:  0 '***' 0.001 '**' 0.01 '*' 0.05 '.' 0.1 ' ' 1
                                         eta^2
cpuload$deployment                0.0002870819
cpuload$kernel                    0.0810121213
cpuload$deployment:cpuload$kernel 0.0002278252
                                        [,1]        [,2]      [,3]      [,4]
(Intercept)                       12082.7135 8347763.791 24506.664 2553461.5
cpuload$deployment                  166.2074    4304.890  2018.395 -155956.2
cpuload$kernel                    13250.0521  -97746.814  3168.404 -856486.3
cpuload$deployment:cpuload$kernel  -203.0709    9359.336 -2063.409  142373.8


############### ---------------- ##################
###############      MANOVA      ##################
############### ----No Load----- ##################
                                     Df  Pillai approx F num Df  den Df
noload$deployment                     1 0.00672    12183      4 7199973
noload$kernel                         1 0.85270 10419548      4 7199973
noload$deployment:noload$kernel       1 0.00037      670      4 7199973
Residuals                       7199976                                
                                   Pr(>F)    
noload$deployment               < 2.2e-16 ***
noload$kernel                   < 2.2e-16 ***
noload$deployment:noload$kernel < 2.2e-16 ***
Residuals                                    
---
Signif. codes:  0 '***' 0.001 '**' 0.01 '*' 0.05 '.' 0.1 ' ' 1
                                       eta^2
noload$deployment               0.0067228490
noload$kernel                   0.8526955098
noload$deployment:noload$kernel 0.0003720973
                                       [,1]          [,2]         [,3]
(Intercept)                     27622.99788 8011696.31665  47328.02184
noload$deployment                  72.48051     -62.78432    -44.31897
noload$kernel                    1466.21955     878.50817 -29280.13357
noload$deployment:noload$kernel   -33.09230      18.80665    309.19412
                                         [,4]
(Intercept)                     1913352.67270
noload$deployment                    34.63135
noload$kernel                     26935.39941
noload$deployment:noload$kernel    -294.92019


############### ---------------- ##################
###############       DESCR      ##################
############### ---------------- ##################


############### ---------------- ##################
###############      Native      ##################
############### ---------------- ##################
   odv_oh1    pi_calc    odv_oh2      sleep 
  23531.92 8155512.98   29389.41 2026019.37 
   odv_oh1    pi_calc    odv_oh2      sleep 
  15093.68 2406588.48   48935.64 1995796.55 


############### ---------------- ##################
###############      Docker      ##################
############### ---------------- ##################
   odv_oh1    pi_calc    odv_oh2      sleep 
  23592.23 8159978.57   29937.89 1983578.33 
   odv_oh1    pi_calc    odv_oh2      sleep 
  22845.57 2433313.87   48025.96 1923969.20 


############### ---------------- ##################
###############      Vanilla     ##################
############### ---------------- ##################
   odv_oh1    pi_calc    odv_oh2      sleep 
  19912.53 8180790.58   36410.86 2194426.71 
    odv_oh1     pi_calc     odv_oh2       sleep 
   8081.648 2737714.101   57243.076 2162701.053 


############### ---------------- ##################
###############        RT        ##################
############### ---------------- ##################
   odv_oh1    pi_calc    odv_oh2      sleep 
  27211.62 8134700.96   22916.44 1815170.98 
   odv_oh1    pi_calc    odv_oh2      sleep 
  25647.41 2053424.91   36517.39 1713641.93 


############### ---------------- ##################
###############      No Load     ##################
############### ---------------- ##################
   odv_oh1    pi_calc    odv_oh2      sleep 
  28384.07 8012108.88   32743.09 1926763.96 
   odv_oh1    pi_calc    odv_oh2      sleep 
 1037.5188   587.0295 16703.4178 15959.9938 


############### ---------------- ##################
###############      CPULoad     ##################
############### ---------------- ##################
   odv_oh1    pi_calc    odv_oh2      sleep 
  18740.08 8303382.66   26584.21 2082833.73 
   odv_oh1    pi_calc    odv_oh2      sleep 
  26498.33 3416178.26   66357.89 2770077.32 


############### ---------------- ##################
########### SUM COLUMNS FOR SCENARIOS #############
############### ------Load------ ##################

###############    Scenario 1    ##################
  deployment       kernel         load        sleep      odv_oh2      pi_calc 
0.000000e+00 0.000000e+00 1.799995e+06 4.596218e+12 4.411187e+10 1.502593e+13 
     odv_oh1        total 
2.174882e+10 1.968801e+13 

###############    Scenario 2    ##################
  deployment       kernel         load        sleep      odv_oh2      pi_calc 
0.000000e+00 1.799995e+06 1.799995e+06 3.054547e+12 4.981498e+10 1.484999e+13 
     odv_oh1        total 
4.559885e+10 1.799995e+13 

###############    Scenario 3    ##################
  deployment       kernel         load        sleep      odv_oh2      pi_calc 
1.799995e+06 0.000000e+00 1.799995e+06 4.315498e+12 4.774497e+10 1.503368e+13 
     odv_oh1        total 
2.204800e+10 1.941897e+13 

###############    Scenario 4    ##################
  deployment       kernel         load        sleep      odv_oh2      pi_calc 
1.799995e+06 1.799995e+06 1.799995e+06 3.030099e+12 4.973396e+10 1.487458e+13 
     odv_oh1        total 
4.553250e+10 1.799995e+13 


############### ---------------- ##################
########### SUM COLUMNS FOR SCENARIOS #############
############### -----No-Load---- ##################

###############    Scenario 1    ##################
  deployment       kernel         load        sleep      odv_oh2      pi_calc 
0.000000e+00 0.000000e+00 0.000000e+00 3.444025e+12 8.519020e+10 1.442101e+13 
     odv_oh1        total 
4.972126e+10 1.799995e+13 

###############    Scenario 2    ##################
  deployment       kernel         load        sleep      odv_oh2      pi_calc 
0.000000e+00 1.799995e+06 0.000000e+00 3.492509e+12 3.248611e+10 1.442259e+13 
     odv_oh1        total 
5.236045e+10 1.799995e+13 

###############    Scenario 3    ##################
  deployment       kernel         load        sleep      odv_oh2      pi_calc 
1.799995e+06 0.000000e+00 0.000000e+00 3.444088e+12 8.511043e+10 1.442090e+13 
     odv_oh1        total 
4.985172e+10 1.799995e+13 

###############    Scenario 4    ##################
  deployment       kernel         load        sleep      odv_oh2      pi_calc 
1.799995e+06 1.799995e+06 0.000000e+00 3.492040e+12 3.296288e+10 1.442252e+13 
     odv_oh1        total 
5.243134e+10 1.799995e+13 


############### ---------------- ##################
########### STD COLUMNS FOR SCENARIOS #############
############### ------Load------ ##################

###############    Scenario 1     ##################
[1] 3172.005
[1] 3859539
[1] 65106.76
[1] 3095325

###############    Scenario 2     ##################
[1] 26795.37
[1] 2860705
[1] 68908.95
[1] 2438268

###############    Scenario 3     ##################
[1] 3204.93
[1] 3869091
[1] 90932.22
[1] 2966446

###############    Scenario 4     ##################
[1] 43559.43
[1] 2936463
[1] 18731.75
[1] 2395493


############### ---------------- ##################
########### STD COLUMNS FOR SCENARIOS #############
############### -----No-Load---- ##################

###############    Scenario 1     ##################
[1] 701.9392
[1] 352.2513
[1] 7257.935
[1] 7552.808

###############    Scenario 2     ##################
[1] 885.0312
[1] 320.3177
[1] 7846.953
[1] 8281.339

###############    Scenario 3     ##################
[1] 603.0734
[1] 476.7746
[1] 8366.909
[1] 9056.23

###############    Scenario 4     ##################
[1] 749.0861
[1] 364.817
[1] 9133.798
[1] 9675.572
[Finished in 403.5s]

==> data/piio/colsd_load.csv <==
scenario;camio;diskio
1;2622609;17312867
2;5237133;17100828
3;2409553;18402460
4;3810194;18502100

==> data/piio/colsum_load.csv <==
scenario;sleep;odv_oh2;pi_calc;diskio;camio;odv_oh1
1;0.176780556;0.000444448;0.728494444;0.037491222;0.056456667;0.000305933
2;0.182230556;0.00276298;0.699705556;0.048994722;0.065928333;0.000347175
3;0.174820556;0.000496104;0.728938889;0.039924;0.055453833;0.000336988
4;0.183384444;0.001046793;0.7015;0.052228333;0.061442778;0.000371047

==> data/piio/full-results-piio.txt <==
############### ---------------- ##################
###############   Reading data   ##################
############### ---------------- ##################
############### ---------------- ##################
############### Length, mean, sd ##################
############### ---------------- ##################
[1] 1439960
  camio  diskio 
6023777 3553669 
   camio   diskio 
 3178647 13404796 


############### Sorting the data ##################


############### ---------------- ##################
########### SUM COLUMNS FOR SCENARIOS #############
############### ------Load------ ##################
    deployment         kernel           load          sleep        odv_oh2        pi_calc         diskio          camio        odv_oh1          total 
             0              0         179995  3182047421362     8000069423 13112882383232   674841688235  1016221638499     5506794830 17999499995581 
    deployment         kernel           load          sleep        odv_oh2        pi_calc         diskio          camio        odv_oh1          total 
             0         179995         179995  3280153431835    49733633135 12594745031112   881905004040  1186713754643     6249157662 17999500012427 
    deployment         kernel           load          sleep        odv_oh2        pi_calc         diskio          camio        odv_oh1          total 
        179995              0         179995  3146765520231     8929863850 13120938183105   718631799024   998168848024     6065780337 17999499994571 
    deployment         kernel           load          sleep        odv_oh2        pi_calc         diskio          camio        odv_oh1          total 
        179995         179995         179995  3300921695145    18842279003 12626972968507   940109921749  1105974295746     6678851119 17999500011269 


############### ---------------- ##################
########### SUM COLUMNS FOR SCENARIOS #############
############### -----No-Load---- ##################
    deployment         kernel           load          sleep        odv_oh2        pi_calc         diskio          camio        odv_oh1          total 
             0              0              0  3558263779847    11163899778 13089540608021   313007488784  1015913890703    11610353084 17999500020217 
    deployment         kernel           load          sleep        odv_oh2        pi_calc         diskio          camio        odv_oh1          total 
             0         179995              0  3550916559819    20013436838 12666995148072   590375259379  1157627969151    13571626875 17999500000134 
    deployment         kernel           load          sleep        odv_oh2        pi_calc         diskio          camio        odv_oh1          total 
        179995              0              0  3547994382453    11870937096 13053070403208   347849419697  1027054836325    11660040852 17999500019631 
    deployment         kernel           load          sleep        odv_oh2        pi_calc         diskio          camio        odv_oh1          total 
        179995         179995              0  3525260355680    23392317998 12620189157021   650421032885  1166322750125    13914368638 17999499982347 


############### ---------------- ##################
########### STD COLUMNS FOR SCENARIOS #############
############### ------Load------ ##################
[1] 2622609
[1] 17312867
[1] 5237133
[1] 17100828
[1] 2409553
[1] 18402460
[1] 3810194
[1] 18502100


############### ---------------- ##################
########### STD COLUMNS FOR SCENARIOS #############
############### -----No-Load---- ##################
[1] 2427517
[1] 5458506
[1] 2550088
[1] 3685676
[1] 2445167
[1] 7103878
[1] 2549030
[1] 7725946


############### ---------------- ##################
############### CAMERADISK ANOVA ##################
############### ---------------- ##################
                                           Df               Sum Sq            Mean Sq   F value              Pr(>F)    
data$deployment                             1     4329378932847718   4329378932847718   435.653 <0.0000000000000002 ***
data$kernel                                 1   217223826973872288 217223826973872288 21858.632 <0.0000000000000002 ***
data$load                                   1     2486829103763364   2486829103763364   250.243 <0.0000000000000002 ***
data$deployment:data$kernel                 1     2946113742478261   2946113742478261   296.459 <0.0000000000000002 ***
data$deployment:data$load                   1     9772908055707532   9772908055707532   983.421 <0.0000000000000002 ***
data$kernel:data$load                       1        5004413855847      5004413855847     0.504               0.478    
data$deployment:data$kernel:data$load       1     2520152152929218   2520152152929218   253.596 <0.0000000000000002 ***
Residuals                             1439952 14309764627401981952      9937667802400                                  
---
Signif. codes:  0 '***' 0.001 '**' 0.01 '*' 0.05 '.' 0.1 ' ' 1
                                        Partial eta^2
data$deployment                       0.0003024556728
data$kernel                           0.0149531217469
data$load                             0.0001737552691
data$deployment:data$kernel           0.0002058389774
data$deployment:data$load             0.0006824876873
data$kernel:data$load                 0.0000003497201
data$deployment:data$kernel:data$load 0.0001760831476
Residuals                                          NA
                          (Intercept)                       data$deployment                           data$kernel 
                          5644122.841                             61895.862                            787322.306 
                            data$load           data$deployment:data$kernel             data$deployment:data$load 
                             1709.758                            -13590.181                           -162191.928 
                data$kernel:data$load data$deployment:data$kernel:data$load 
                           159882.428                           -334678.762 


############### ---------------- ##################
###############   DISKIO ANOVA   ##################
############### ---------------- ##################
                                           Df                Sum Sq             Mean Sq  F value              Pr(>F)    
data$deployment                             1     26919366177366028   26919366177366028  150.948 <0.0000000000000002 ***
data$kernel                                 1    706292931028442496  706292931028442496 3960.465 <0.0000000000000002 ***
data$load                                   1   1198757580111569664 1198757580111569664 6721.910 <0.0000000000000002 ***
data$deployment:data$kernel                 1      1090056244081871    1090056244081871    6.112              0.0134 *  
data$deployment:data$load                   1        35080179701939      35080179701939    0.197              0.6574    
data$kernel:data$load                       1     15918037880901884   15918037880901884   89.259 <0.0000000000000002 ***
data$deployment:data$kernel:data$load       1        80837864074480      80837864074480    0.453              0.5008    
Residuals                             1439952 256795055868705669120     178335844436971                                 
---
Signif. codes:  0 '***' 0.001 '**' 0.01 '*' 0.05 '.' 0.1 ' ' 1
                                        Partial eta^2
data$deployment                       0.0001048172227
data$kernel                           0.0027428708017
data$load                             0.0046464586266
data$deployment:data$kernel           0.0000042448310
data$deployment:data$load             0.0000001366077
data$kernel:data$load                 0.0000619834801
data$deployment:data$kernel:data$load 0.0000003147952
Residuals                                          NA
                          (Intercept)                       data$deployment                           data$kernel 
                           1738978.80                             193571.66                            1540974.86 
                            data$load           data$deployment:data$kernel             data$deployment:data$load 
                           2010245.84                             140025.24                              49713.49 
                data$kernel:data$load data$deployment:data$kernel:data$load 
                           -390591.15                             -59940.75 


############### ---------------- ##################
############### CAMERADISK DESCR ##################
############### ---------------- ##################


############### ---------------- ##################
###############      Native      ##################
############### ---------------- ##################
  camio  diskio 
6078609 3416941 
   camio   diskio 
 3444794 12655963 


############### ---------------- ##################
###############      Docker      ##################
############### ---------------- ##################
  camio  diskio 
5968945 3690397 
   camio   diskio 
 2887037 14112639 


############### ---------------- ##################
###############      Vanilla     ##################
############### ---------------- ##################
  camio  diskio 
5635378 2853316 
   camio   diskio 
 2478349 13442779 


############### ---------------- ##################
###############        RT        ##################
############### ---------------- ##################
  camio  diskio 
6412176 4254023 
   camio   diskio 
 3709944 13329968 


############### ---------------- ##################
###############      No Load     ##################
############### ---------------- ##################
  camio  diskio 
6065334 2641258 
  camio  diskio 
2524103 6249077 


############### ---------------- ##################
###############      CPULoad     ##################
############### ---------------- ##################
  camio  diskio 
5982220 4466080 
   camio   diskio 
 3719281 17851090 

==> data/truck/colsd_load.csv <==
scenario;odv_oh1;pi_calc;odv_oh2;sleep
1;6338.393;1370.267;16666.27;19808.39
2;10051.78;7444.829;20567.69;27172.11

==> data/truck/colsum_load.csv <==
scenario;sleep;odv_oh2;pi_calc;odv_oh1;total
1;0.191816212;0.003646186;0.801740416;0.002794408;0.999997222
2;0.187638486;0.007352419;0.801947128;0.003059189;0.999997222

==> data/truck/full-results-truck.txt <==
############### ---------------- ##################
###############   Reading data   ##################
############### ---------------- ##################
############### ---------------- ##################
###############     mean, sd     ##################
############### ---------------- ##################
   odv_oh1    pi_calc    odv_oh2      sleep 
  29268.07 8018459.99   54993.18 1897278.76 
  odv_oh1   pi_calc   odv_oh2     sleep 
 8506.432  5451.584 26340.145 31649.406 


############### Sorting the data ##################


############### ---------------- ##################
###############      MANOVA      ##################
############### ---------------- ##################
                    Df  Pillai approx F num Df den Df                Pr(>F)    
data$deployment      1 0.50408   182958      4 719993 < 0.00000000000000022 ***
Residuals       719996                                                         
---
Signif. codes:  0 '***' 0.001 '**' 0.01 '*' 0.05 '.' 0.1 ' ' 1
                    eta^2
data$deployment 0.5040774
                     [,1]        [,2]     [,3]       [,4]
(Intercept)     27944.159 8017426.431 36461.96 1918167.45
data$deployment  2647.818    2067.124 37062.43  -41777.38


############### ---------------- ##################
###############       DESCR      ##################
############### ---------------- ##################


############### ---------------- ##################
###############      Native      ##################
############### ---------------- ##################
   odv_oh1    pi_calc    odv_oh2      sleep 
  27944.16 8017426.43   36461.96 1918167.45 
  odv_oh1   pi_calc   odv_oh2     sleep 
 6338.393  1370.267 16666.271 19808.385 


############### ---------------- ##################
###############      Docker      ##################
############### ---------------- ##################
   odv_oh1    pi_calc    odv_oh2      sleep 
  30591.98 8019493.55   73524.39 1876390.08 
  odv_oh1   pi_calc   odv_oh2     sleep 
10051.779  7444.829 20567.690 27172.107 


############### ---------------- ##################
########### SUM COLUMNS FOR SCENARIOS #############
############### ------Load------ ##################

###############    Scenario 1    ##################
   deployment        kernel          load         sleep       odv_oh2       pi_calc       odv_oh1         total 
            0        359999        359999  690538364913   13126268691 2886265497685   10059869442 3599990000731 

###############    Scenario 2    ##################
   deployment        kernel          load         sleep       odv_oh2       pi_calc       odv_oh1         total 
       359999        359999        359999  675498551075   26468708123 2887009660093   11013081278 3599990000569 


############### ---------------- ##################
########### STD COLUMNS FOR SCENARIOS #############
############### ------Load------ ##################

###############    Scenario 1     ##################
[1] 6338.393
[1] 1370.267
[1] 16666.27
[1] 19808.39

###############    Scenario 2     ##################
[1] 10051.78
[1] 7444.829
[1] 20567.69
[1] 27172.11
